Opinion-Guided Reinforcement Learning

Human guidance is often desired in reinforcement learning to improve the performance of the learning agent. However, human insights are often mere opinions and educated guesses rather than well-formulated arguments. While opinions are subject to uncertainty, e.g., due to partial informedness or ignorance about a problem, they also emerge earlier than hard evidence can be produced. Thus, guiding reinforcement learning agents by way of opinions offers the potential for more performant learning processes, but comes with the challenge of modeling and managing opinions in a formal way. In this article, we present a method to guide reinforcement learning agents through opinions. To this end, we provide an end-to-end method to model and manage advisors' opinions. To assess the utility of the approach, we evaluate it with synthetic (oracle) and human advisors, at different levels of uncertainty, and under multiple advice strategies. Our results indicate that opinions, even if uncertain, improve the performance of reinforcement learning agents, resulting in higher rewards, more efficient exploration, and a better reinforced policy. Although we demonstrate our approach through a two-dimensional topological running example, our approach is applicable to complex problems with higher dimensions as well.

==> files/lake-1.txt <==
[1,1], -2
[1,3], -2
[0,3], -1
[3,3], +2

==> notes/RL+Uncertainty.txt <==
Guidance: Guidance is a term that is encountered in many papers and has been made popular by the work of Thomaz
[Thomaz, 2006] about Socially Guided Machine Learning . In the broad sense, guidance represents the general idea
of guiding the learning process of an agent. In this sense, all interactive learning methods can be considered as a
form of guidance. A bit more specific definition of guidance is when human inputs are provided in order to bias
the exploration strategy [Thomaz and Cakmak, 2009]. For instance, in [Subramanian et al., 2016], demonstrations
were provided in order to teach the agent how to explore interesting regions of the state space. In [Chu et al., 2016],
kinesthetic teaching was used for guiding the exploration process for learning object affordances. In the most specific
sense, guidance constitutes a form of advice that consists in suggesting a limited set of actions from all the possible
ones [Suay and Chernova, 2011, Thomaz and Breazeal, 2006].



------


https://ojs.aaai.org/index.php/AIIDE/article/view/21959/21728

--good overview of aleatoric and epistemic uncertainty

--position our work:
----online vs offline
----active vs passive
----etc




GOALS OF OUR WORK
-method to model belief uncertainty in RL
-end2end: from high-level human model to the algorithm level
-dimensions of our work:
---number of different algorithms / RL methods
---granularity: goal, strategy, action
---interaction protocol: one-off, interactive push (at the human's discretion), interactive pull (at the agent's discretion), human in-the-loop for atomic decision-making (~passive RL?)
-------combos of granularity and protocol? not every combo makes sense
---we provide methods that scale well in these dimensions. in the current work, we focus on: policy gradient, goal/strategy, one-off




advise granularity levels
----goal ("I think the solution is around here.") -- WHAT
----strategy ("I think you should do this on in the long run.") -- HOW
----action ("I think you should do this now.") -- WHAT NOW

Sherf et al. "Learning from Unreliable Human Action Advice in Interactive Reinforcement Learning":
"most approaches that account for inaccurate advice compute trust in human action advice independent of a state. This can lead to problems in practical cases, where human input might be inaccurate only in some states while it is still useful in others."
---> our work: we allow for explicitly expressing certainty at each level (goal, strategy, action)

(?) Apparently, most techniques express uncertainty at the goal level and try to use it generally at the action level.

Sherf et al: 2x2 view on correctness vs confidence of human advice.
Lola: more refined view. (Show that it can emulate Sherf at others' techniques by parameterizing the SBoolean.

==> notes/todo.txt <==
TODO - v1
-harmonize terminology
	- I think it's good to stick to one term throughout the paper, either subjective opinion, binomial opinion, opinion.. etc. (Tab 3)
	- vanilla vs unadvised vs unguided
	


TODO - v2
-properties.tex
-more eval
  -\subsubsection{Collaborative advice}  
-Algo 3 and 4 are missing
-Uncertainty in reinforcement learning

 
SUBMISSION:
- \todo{Uncomment the paragraph about reproducibility in the journal submission.}
- documentclass and geometry
- update the experiment scripts (only one random and no-advice -- separate those as options?)





FORMATTING for the journal:
- remove this line from sn-jnl.cls: \LoadClass[fleqn]{article} and use \LoadClass[twoside,fleqn]{article} instead
- comment out \PassOptionsToPackage{margin=1in, top = 1in, bottom = 0.8in, headheight = 0.3in}{geometry}
- use \documentclass[lineno,sn-basic]{sn-jnl}


==> sections/appendices/coop/advice-12x12-seed63-coop10-A1-topleft.txt <==
[0,4], -2
[0,5], -2
[1,4], -2
[1,5], -2
[1,6], -1
[2,4], +1
[2,7], -2
[3,0], -2
[3,4], +1
[3,5], +1
[3,7], -2
[4,4], -2
[4,6], +1
[5,5], -2

==> sections/appendices/coop/advice-12x12-seed63-coop10-A1-topright.txt <==
[1,4], -2
[1,5], -2
[1,6], -1
[1,7], -2
[1,8], -2
[1,9], -2
[1,10], -1
[1,11], -2
[2,7], -2
[3,7], -2
[4,9], -2
[6,7], -2
[10,11], +1
[11,11], +2

==> sections/appendices/coop/advice-12x12-seed63-coop10-A2-bottomleft.txt <==
[4,4], -2
[5,5], -2
[6,3], -2
[6,5], -2
[7,1], -2
[7,3], -2
[8,3], -2
[9,1], -2
[9,4], -2
[9,6], -2
[10,1], -2
[10,4], -2
[11,10], -2
[11,11], +2

==> sections/appendices/coop/advice-12x12-seed63-coop10-A2-bottomright.txt <==
[1,10], -1
[1,11], -2
[4,9], -2
[5,7], +1
[5,8], +1
[5,9], +1
[6,5], -2
[6,6], -1
[6,7], -2
[9,4], -2
[9,6], -2
[10,4], -2
[11,10], -2
[11,11], +2

==> sections/appendices/coop/advice-12x12-seed63-coop5-A1-topleft.txt <==
[1,4], -2
[1,5], -2
[1,6], -1
[2,7], -2
[3,7], -2
[4,4], -2
[5,5], -2

==> sections/appendices/coop/advice-12x12-seed63-coop5-A1-topright.txt <==
[1,4], -2
[2,7], -2
[3,7], -2
[4,9], -2
[6,7], -2
[10,11], +1
[11,11], +2

==> sections/appendices/coop/advice-12x12-seed63-coop5-A2-bottomleft.txt <==
[4,4], -2
[5,5], -2
[6,3], -2
[6,5], -2
[7,3], -2
[9,4], -2
[11,10], -2

==> sections/appendices/coop/advice-12x12-seed63-coop5-A2-bottomright.txt <==
[4,9], -2
[5,7], +1
[6,5], -2
[6,7], -2
[9,4], -2
[11,10], -2
[11,11], +2

==> sections/appendices/human/advice-12x12-seed63-human10.txt <==
[1,1], +1
[1,4], -2
[2,2], +1
[3,4], +1
[3,5], +2
[3,7], -2
[4,4], -2
[4,6], +2
[4,9], -2
[5,5], -2
[5,7], +2
[6,7], -2
[11,10], -2
[11,11], +2

==> sections/appendices/human/advice-12x12-seed63-human5.txt <==
[1,4], -2
[3,7], -2
[4,4], -2
[5,5], -2
[6,7], -2
[11,10], -2
[11,11], +2

==> sections/appendices/synthetic/advice-12x12-seed63-all.txt <==
[11,11], +2
[0,4], -2
[0,5], -2
[1,4], -2
[1,5], -2
[1,7], -2
[1,8], -2
[1,9], -2
[1,11], -2
[2,7], -2
[3,0], -2
[3,7], -2
[4,4], -2
[4,9], -2
[5,5], -2
[6,3], -2
[6,4], -2
[6,5], -2
[6,7], -2
[7,1], -2
[7,3], -2
[8,3], -2
[9,1], -2
[9,4], -2
[9,6], -2
[10,1], -2
[10,4], -2
[11,10], -2
[0,0], +1
[0,1], +1
[0,2], +1
[0,3], +0
[0,6], +0
[0,7], +0
[0,8], +0
[0,9], +0
[0,10], +1
[0,11], +0
[1,0], +1
[1,1], +1
[1,2], +1
[1,3], +0
[1,6], -1
[1,10], -1
[2,0], +0
[2,1], +1
[2,2], +1
[2,3], +1
[2,4], +0
[2,5], +0
[2,6], +0
[2,8], -1
[2,9], +0
[2,10], +1
[2,11], +0
[3,1], +0
[3,2], +1
[3,3], +1
[3,4], +0
[3,5], +1
[3,6], +0
[3,8], +0
[3,9], +0
[3,10], +1
[3,11], +1
[4,0], +0
[4,1], +1
[4,2], +1
[4,3], +0
[4,5], -1
[4,6], +1
[4,7], +0
[4,8], +0
[4,10], +0
[4,11], +1
[5,0], +1
[5,1], +1
[5,2], +1
[5,3], +0
[5,4], -1
[5,6], +0
[5,7], +0
[5,8], +1
[5,9], +0
[5,10], +1
[5,11], +1
[6,0], +1
[6,1], +0
[6,2], +0
[6,6], -1
[6,8], +0
[6,9], +1
[6,10], +1
[6,11], +1
[7,0], +0
[7,2], -1
[7,4], -1
[7,5], +0
[7,6], +1
[7,7], +0
[7,8], +1
[7,9], +1
[7,10], +1
[7,11], +1
[8,0], +1
[8,1], -1
[8,2], +0
[8,4], -1
[8,5], +1
[8,6], +0
[8,7], +1
[8,8], +1
[8,9], +1
[8,10], +1
[8,11], +1
[9,0], +0
[9,2], +0
[9,3], -1
[9,5], -1
[9,7], +0
[9,8], +1
[9,9], +1
[9,10], +1
[9,11], +1
[10,0], +0
[10,2], +0
[10,3], +0
[10,5], +0
[10,6], +0
[10,7], +1
[10,8], +1
[10,9], +1
[10,10], +0
[10,11], +1
[11,0], +1
[11,1], +0
[11,2], +1
[11,3], +1
[11,4], +0
[11,5], +1
[11,6], +1
[11,7], +1
[11,8], +1
[11,9], +0

==> sections/appendices/synthetic/advice-12x12-seed63-holes.txt <==
[11,11], +2
[0,4], -2
[0,5], -2
[1,4], -2
[1,5], -2
[1,7], -2
[1,8], -2
[1,9], -2
[1,11], -2
[2,7], -2
[3,0], -2
[3,7], -2
[4,4], -2
[4,9], -2
[5,5], -2
[6,3], -2
[6,4], -2
[6,5], -2
[6,7], -2
[7,1], -2
[7,3], -2
[8,3], -2
[9,1], -2
[9,4], -2
[9,6], -2
[10,1], -2
[10,4], -2
[11,10], -2
